Radio spectral properties of star-forming galaxies between 150-5000MHz in the ELAIS-N1 field

By combining high-sensitivity LOFAR 150MHz, uGMRT 400MHz and 1,250MHz, GMRT 610MHz, and VLA 5GHz data in the ELAIS-N1 field, we study the radio spectral properties of radio-detected star-forming galaxies (SFGs) at observer-frame frequencies of 150-5,000MHz. We select ~3,500 SFGs that have both LOFAR 150MHz and GMRT 610MHz detections, and obtain a median two-point spectral index of $\alpha_{150}^{610}=-0.51\pm0.01$. The photometric redshift of these SFGs spans $z=0.01-6.21$. We also measure the two-point radio spectral indices at 150-400-610-1,250MHz and 150-610-5,000MHz respectively for the GMRT 610-MHz-detected SFGs, and find that, on average, the radio spectrum of SFGs is flatter at low frequency than at high frequency. At observer-frame 150-5,000MHz, we find that the radio spectrum slightly steepens with increasing stellar mass. However, we only find that the radio spectrum flattens with increasing optical depth at $V$-band at $\nu<1$GHz. We suggest that spectral ageing due to the energy loss of CR electrons and thermal free-free absorption could be among the possible main physical mechanisms that drive the above two correlations respectively. In addition, both of these mechanisms could physically explain why the radio spectrum is flatter at low frequency than at high frequency.

==> LOFAR_GMRT_Fangxia/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
